Voltage Stability Constrained Unit Commitment in High IBG-Penetrated Power Systems

With the increasing penetration of renewable energy sources, power system operation has to be adapted to ensure the system stability and security while considering the distinguished feature of the Power Electronics (PE) interfaced generators. The static voltage stability which is mainly compromised by heavy loading conditions in conventional power systems, faces new challenges due to the large scale integration of PE-interfaced devices. This paper investigates the static voltage stability problem in high PE-penetrated system. The analytic criterion that ensures the voltage stability at the Inverter-Based Generator (IBG) buses are derived with the interaction of different IBGs being considered. Based on this, an optimal system scheduling model is proposed to minimize the overall system operation cost while maintaining the voltage stability during normal operation through dynamically optimizing the active and reactive power output from IBGs. The highly nonlinear voltage stability constraints are effectively converted into Second-Order-Cone (SOC) form, leading to an overall Mixed-Integer SOC Programming (MISOCP), together with the SOC reformulation of AC power flow and frequency constraints. The effectiveness of the proposed model and the impact of various factors on voltage stability are demonstrated in thorough case studies.

==> figures/data/Factor/data0.txt <==
1	45.462022
0.894427191	37.7338308
0.707106781	31.606376
0.554700196	29.1587408
0.447213595	31.3759692
0.358979079	34.5965528
0.2	48.241038
	


==> figures/data/Factor/data1.txt <==
1	25.83652196
0.2	25.83652196


==> figures/data/SI/data0.txt <==
290	0
490	22.18934911
690	32.84023669
890	39.05325444


==> figures/data/SI/data1.txt <==
181	0
273	10.85477487
473	23.8805047
673	29.30789214
873	32.56432459



==> figures/data/SI/data2.txt <==
0	0
600	0

==> figures/data/SI/data3.txt <==
0	0
181.2	0

==> figures/data/WindCapacity/data0.txt <==
0	69.1053264
200	39.3681828
400	24.31393
600	18.551337
800	16.43271908


==> figures/data/WindCapacity/data1.txt <==
0	69.1053264
200	40.55848
400	29.862022
600	28.8440292
800	28.5713992


==> figures/data/WindCapacity/data2.txt <==
0	69.1053264
200	39.5837396
400	25.83652196
600	20.047736
800	19.1127932


==> figures/data/WindCapacity/data3.txt <==
0	69.1053264
200	40.479834
400	27.9688492
600	24.3853432
800	24.0676048


==> figures/data/Zii/data0.txt <==
1.24	24.31393
1.73	24.31393
2.12	24.31393
2.48	24.31393
2.81	24.31393


==> figures/data/Zii/data00.txt <==
0	24.31393
100	24.31393



==> figures/data/Zii/data01.txt <==
0	    29.862022
16.12	27.462022
28.95	25.8133704
40.79	25.2640832
51.65	24.5358011



==> figures/data/Zii/data02.txt <==
0   	25.83652196
16.12	25.4764132
28.95	24.8741548
40.79	24.5354784
51.65	24.3490996


==> figures/data/Zii/data1.txt <==
1.24	43.9363332
1.73	39.462022
2.12	34.8133704
2.48	33.5640832
2.81	29.8022104


==> figures/data/Zii/data2.txt <==
1.24	29.2764132
1.73	25.83652196
2.12	25.5741548
2.48	25.2354784
2.81	25.3490996


==> figures/data/Zii/data3.txt <==
0   1.84
12.5  2.25
25  2.64
37.5  3.01
50 3.36

==> figures/data/Zr/data0.txt <==
0	22.93576936
0.15	23.13149472
0.3	24.9465812
0.63	24.31393
0.9	24.3472692


==> figures/data/Zr/data1.txt <==
0	3.05368824
0.15	3.57080848
0.3	3.8757328
0.63	5.548092
0.9	6.7386224


==> figures/data/Zr/data2.txt <==
0	0.67572304
0.15	0.91460928
0.3	1.8964268
0.63	1.52259196
0.9	1.2016756

